Theoretical Predictions of MB5N5: Atom-Stuffed Boronitride Clathrate Cages Derived from the High-Pressure Superhydride

This study investigates 198 MX5Y5 (X, Y = B, C, or N) clathrate-like structures derived from MH10 superhydrides using high-throughput Density Functional Theory (DFT) geometry optimizations and phonon calculations. A wide variety of electropositive and electronegative encapsulated atoms were considered. From all of the studied systems only 34 MB5N5 phases were found to be dynamically stable at ambient pressure. The highest 1-atmosphere superconducting critical transition temperature was predicted for FB5N5. However, ab initio molecular dynamics simulations revealed that all of the identified superconducting phases decompose by 300~K at 1~atm, while only eleven semiconducting phases remained thermally stable. Our findings underscore the critical role of kinetic and thermal stability in predicting viable superconductors. The electronic structure of the MB5N5 compounds were rationalized in terms of electron donating and withdrawing intercalants, and machine-learning based predictions of their mechanical properties were compared with those of an empty boronitride cage.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



